Positive quasimodular forms and the sign uncertainty principle

For every positive integer $d$ divisible by $4$, we prove the following new upper bound for the Bourgain-Clozel-Kahane sign uncertainty constant: \[ \mathrm{A}_+(d) \le \sqrt{2 \left\lfloor \frac{d}{16} \right\rfloor + 2}. \] It recovers the optimal bound $\mathrm{A}_+(12) \le \sqrt{2}$ in dimension $12$ and improves the previously best known bound $\sqrt{(d+2)/(2\pi)}$ for all $d \ge 52$ divisible by $4$. The proof uses Fourier eigenfunctions and associated quasimodular forms constructed by Feigenbaum, Grabner, and Hardin.

==> src/cohn_goncalves_aplus.dat <==
% Numerical upper bounds for A_+(d) from Cohn--Goncalves, Table 2.
% The exact entry sqrt(2) at d=12 is written to 16 decimal places.
d Aplus
1 0.572990
2 0.756207
3 0.887864
4 0.965953
5 1.036454
6 1.101116
7 1.161109
8 1.217275
9 1.270241
10 1.320483
11 1.368375
12 1.4142135623730951
13 1.458239
14 1.500647
15 1.541603
16 1.581246
17 1.619692
18 1.657044
19 1.693390
20 1.728806
21 1.763360
22 1.797112
23 1.830115
24 1.862417
25 1.894060
26 1.925084
27 1.955522
28 1.985407
29 2.014769
30 2.043633
31 2.072024
32 2.099965

